An efficient framework for learning sentence representations

In this work we propose a simple and efficient framework for learning sentence representations from unlabelled data. Drawing inspiration from the distributional hypothesis and recent work on learning sentence representations, we reformulate the problem of predicting the context in which a sentence appears as a classification problem. Given a sentence and its context, a classifier distinguishes context sentences from other contrastive sentences based on their vector representations. This allows us to efficiently learn different types of encoding functions, and we show that the model learns high-quality sentence representations. We demonstrate that our sentence representations outperform state-of-the-art unsupervised and supervised representation learning methods on several downstream NLP tasks that involve understanding sentence semantics while achieving an order of magnitude speedup in training time.

==> S2V_data/Ours.csv <==
Time(h),Mdl,Pearson,Spearman,MSE,Acc,F1,TREC,MR,CR,SUBJ,MPQA
0,0,0.6613,0.6209,0.5729,0.6794,0.803,77.4,0.6204,0.6878,0.791,0.7418
1.625,30200,0.794,0.7327,0.3768,0.7043,0.8058,85.8,0.701,0.8016,0.91,0.8096
3.25,60374,0.8198,0.7558,0.3342,0.7241,0.8159,84.8,0.7348,0.8016,0.911,0.8303
4.875,90539,0.8258,0.756,0.3249,0.7154,0.8118,86,0.7301,0.8201,0.918,0.8417
6.5,114466,0.8186,0.7501,0.3366,0.7322,0.8171,86.2,0.746,0.8201,0.919,0.8577

==> S2V_data/ST.csv <==
Time(h),Mdl,Pearson,Spearman,MSE,Acc,F1,TREC,MR,CR,SUBJ,MPQA
0,0,0.6699,0.6274,0.5655,0.6707,0.7976,77,0.6146,0.6889,0.7813,0.7455
6,21723,0.7945,0.7334,0.376,0.7,0.8067,88.6,0.6986,0.7698,0.9049,0.8247
12,43588,0.8043,0.7416,0.3597,0.7125,0.8114,88.2,0.7162,0.7815,0.9094,0.8331
18,65552,0.8063,0.7341,0.3564,0.727,0.8165,89.4,0.7294,0.7924,0.9106,0.8438
24,87790,0.8123,0.7448,0.3461,0.7159,0.814,87.6,0.7348,0.8006,0.9108,0.8453
31,114466,0.8172,0.7459,0.3382,0.7119,0.8059,88.6,0.741,0.8064,0.9153,0.8498
